SDRS: Shape-Differentiable Robot Simulator

Robot simulators are indispensable tools across many fields, and recent research has significantly improved their functionality by incorporating additional gradient information. However, existing differentiable robot simulators suffer from non-differentiable singularities, when robots undergo substantial shape changes. To address this, we present the Shape-Differentiable Robot Simulator (SDRS), designed to be differentiable under significant robot shape changes. The core innovation of SDRS lies in its representation of robot shapes using a set of convex polyhedrons. This approach allows us to generalize smooth, penalty-based contact mechanics for interactions between any pair of convex polyhedrons. Using the separating hyperplane theorem, SDRS introduces a separating plane for each pair of contacting convex polyhedrons. This separating plane functions as a zero-mass auxiliary entity, with its state determined by the principle of least action. This setup ensures global differentiability, even as robot shapes undergo significant geometric and topological changes. To demonstrate the practical value of SDRS, we provide examples of robot co-design scenarios, where both robot shapes and control movements are optimized simultaneously.

==> new_figs/readme.txt <==
bipedal:
bipedal_c.png     我们的方法
bipedal_m_coarse.png     mesh-based+coarse cages
bipedal_m_fine.png    mesh-based+fine cages
bipedal_o.png 原始shape

passive gripper：
gripper_cage:mesh-based+coarse cages
gripper_conv:我们的方法
gripper_mesh:mesh-based+fine cages
gripper_c:我们的方法夹住物体
gripper_m: fine-cage mesh-based抓不住物体

spider:
spider_c.png     我们的方法
spider_m.png     mesh-based+fine cages
spider_o.png    原始shape

three_finger_gripper:
three_c.png     我们的方法
three_m.png     mesh-based+fine cages
three_o.png 原始shape
